Timestamped Embedding-Matching Acoustic-to-Word CTC ASR

In this work, we describe a novel method of training an embedding-matching word-level connectionist temporal classification (CTC) automatic speech recognizer (ASR) such that it directly produces word start times and durations, required by many real-world applications, in addition to the transcription. The word timestamps enable the ASR to output word segmentations and word confusion networks without relying on a secondary model or forced alignment process when testing. Our proposed system has similar word segmentation accuracy as a hybrid DNN-HMM (Deep Neural Network-Hidden Markov Model) system, with less than 3ms difference in mean absolute error in word start times on TIMIT data. At the same time, we observed less than 5% relative increase in the word error rate compared to the non-timestamped system when using the same audio training data and nearly identical model size. We also contribute more rigorous analysis of multiple-hypothesis embedding-matching ASR in general.

==> file-list.txt <==
algorithm.sty
algorithmic.sty
appendix.tex
file-list.txt
latexmkrc
refs.bib
timestamped.bbl
timestamped.tex
figs/1emb-test-eps-converted-to.pdf
figs/1emb-test.eps
figs/1emb-train-eps-converted-to.pdf
figs/1emb-train.eps
figs/2emb-test-eps-converted-to.pdf
figs/2emb-test.eps
figs/2emb-train-eps-converted-to.pdf
figs/2emb-train.eps
figs/fursten-decode1-eps-converted-to.pdf
figs/fursten-decode1.eps
figs/fursten-decode2-eps-converted-to.pdf
figs/fursten-decode2.eps
figs/fursten-wav1-eps-converted-to.pdf
figs/fursten-wav1.eps
figs/fursten-wav2-eps-converted-to.pdf
figs/fursten-wav2.eps
figs2/duration-hist-eps-converted-to.pdf
figs2/duration-hist.eps
figs2/low-power-hwcn.pdf
figs2/low-power-lattice.pdf
figs2/offset-hist-eps-converted-to.pdf
figs2/offset-hist.eps

